The Calibration of the WISE W1 and W2 Tully-Fisher Relation

In order to explore local large-scale structures and velocity fields, accurate galaxy distance measures are needed. We now extend the well-tested recipe for calibrating the correlation between galaxy rotation rates and luminosities -- capable of providing such distance measures -- to the all-sky, space-based imaging data from the Wide-field Infrared Survey Explorer (WISE) W1 ($3.4\mu$m) and W2 ($4.6\mu$m) filters. We find a linewidth to absolute magnitude correlation (known as the Tully-Fisher Relation, TFR) of $\mathcal{M}^{b,i,k,a}_{W1} = -20.35 - 9.56 (\log W^i_{mx} - 2.5)$ (0.54 magnitudes rms) and $\mathcal{M}^{b,i,k,a}_{W2} = -19.76 - 9.74 (\log W^i_{mx} - 2.5)$ (0.56 magnitudes rms) from 310 galaxies in 13 clusters. We update the I-band TFR using a sample 9% larger than in Tully & Courtois (2012). We derive $\mathcal{M}^{b,i,k}_I = -21.34 - 8.95 (\log W^i_{mx} - 2.5)$ (0.46 magnitudes rms). The WISE TFRs show evidence of curvature. Quadratic fits give $\mathcal{M}^{b,i,k,a}_{W1} = -20.48 - 8.36 (\log W^i_{mx} - 2.5) + 3.60 (\log W^i_{mx} - 2.5)^2$ (0.52 magnitudes rms) and $\mathcal{M}^{b,i,k,a}_{W2} = -19.91 - 8.40 (\log W^i_{mx} - 2.5) + 4.32 (\log W^i_{mx} - 2.5)^2$ (0.55 magnitudes rms). We apply an I-band -- WISE color correction to lower the scatter and derive $\mathcal{M}_{C_{W1}} = -20.22 - 9.12 (\log W^i_{mx} - 2.5)$ and $\mathcal{M}_{C_{W2}} = -19.63 - 9.11 (\log W^i_{mx} - 2.5)$ (both 0.46 magnitudes rms). Using our three independent TFRs (W1 curved, W2 curved and I-band), we calibrate the UNION2 supernova Type Ia sample distance scale and derive $H_0 = 74.4 \pm 1.4$(stat) $\pm\ 2.4$(sys) kms$^{-1}$ Mpc$^{-1}$ with 4% total error.

==> table1.txt <==
%auto-ignore
Title: The Calibration of the WISE W1 and W2 Tully-Fisher Relation 
Authors: Neill J.D., Seibert M., Tully R.B., Courtois H., Sorce J.G., 
         Jarrett T.H., Scowcroft V., Masci F.J. 
Table: Calibrator Data
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label    Explanations
--------------------------------------------------------------------------------
   1-  5 I5     ---      PGC      Principal Galaxies Catalog number
   7- 16 A10    ---      Name     Common name
  18- 23 F6.3   mag      Imag     I band Vega magnitude
  25- 29 F5.3   mag    e_Imag     Uncertainty in Imag
  31- 36 F6.3   mag      Icmag    I band magnitude with A^I_b,i,k_^ 
                                   correction applied
  38- 43 F6.3   mag      W1mag    WISE 3.4 micron band AB magnitude
  45- 49 F5.3   mag    e_W1mag    Uncertainty in 3.4mag
  51- 56 F6.3   mag      W1cmag   WISE 3.4 micron magnitude with A^W1_b,i,k,a_^
                                   correction applied
  58- 63 F6.3   mag      W2mag    WISE 4.6 micron band AB magnitude
  65- 69 F5.3   mag    e_W2mag    Uncertainty in 4.6mag
  71- 76 F6.3   mag      W2cmag   WISE 4.6 micron magnitude with A^W2_b,i,k,a_^
                                   correction applied
  78- 84 F7.3   mag      I-W1     The (I - WISE 3.4 micron band) AB color
  86- 92 F7.3   mag      I-W2     The (I - WISE 4.6 micron band) AB color
  94- 97 F4.2   ---      b/a      Axial ratio
  99-100 I2     deg      i        Inclination 
 102-104 I3     km/s     W        Maximum H I rotation velocity width
 106-108 I3     km/s     Wi       Inclination corrected maximum H I rotation
                                   velocity width
 110-114 F5.3   [km/s]   logWi    Log inclination corrected maximum H I 
                                   rotation velocity width
 116-120 F5.3   [km/s] e_logWi    Uncertainty in logWi
 122-130 A9     ---      Sample   Sample identifier
--------------------------------------------------------------------------------
40095 NGC4312    10.650 0.152 10.230 11.252 0.001 11.233 11.893 0.001 11.899  -0.661  -1.327 0.27 79 217 221 2.344 0.036 Virgo     
40105 NGC4313    10.537 0.184  9.970 11.056 0.001 11.028 11.653 0.001 11.657  -0.716  -1.345 0.22 85 257 258 2.412 0.028 Virgo     
40201 NGC4330    11.429 0.189 10.810 11.936 0.001 11.902 12.503 0.001 12.503  -0.750  -1.351 0.17 90 251 251 2.400 0.026 Virgo     
40507 NGC4380    10.109 0.104  9.820 11.038 0.001 11.043 11.651 0.001 11.675  -0.881  -1.513 0.52 61 265 304 2.483 0.042 Virgo     
40516 NGC4383    11.077 0.088 10.870 11.603 0.001 11.624 12.023 0.002 12.060  -0.412  -0.848 0.58 56 199 239 2.379 0.054 Virgo     
40530 IC3311     13.149 0.107 12.810 13.964 0.003 13.953 14.576 0.007 14.587  -0.801  -1.435 0.21 86 160 160 2.205 0.049 Virgo     
40581 NGC4388     9.973 0.195  9.320 10.322 0.001 10.291 10.571 0.001 10.576  -0.629  -0.914 0.26 80 364 369 2.567 0.024 Virgo     
40622 NGC4396    12.961 0.126 12.670 12.449 0.001 12.445 13.002 0.003 13.017   0.567  -0.005 0.35 73 181 189 2.277 0.045 Virgo     
40644 NGC4402    10.603 0.154 10.170 10.763 0.001 10.743 11.258 0.001 11.264  -0.231  -0.752 0.34 74 267 278 2.444 0.034 Virgo     
40811 IC3365     13.224 0.080 13.060 14.462 0.006 14.493 15.139 0.016 15.184  -1.091  -1.782 0.42 68 122 132 2.120 0.064 Virgo     
41024 NGC4450     8.863 0.092  8.630  9.547 0.001  9.567 10.165 0.001 10.202  -0.595  -1.230 0.67 49 304 401 2.603 0.049 Virgo     
41061 IC3392     11.191 0.097 10.920 11.782 0.001 11.795 12.389 0.001 12.420  -0.533  -1.158 0.42 68 178 192 2.284 0.049 Virgo     
41472 NGC4498    11.240 0.092 11.000 12.123 0.001 12.138 12.698 0.002 12.730  -0.796  -1.388 0.48 64 182 203 2.308 0.051 Virgo     
41504 IC0797     12.127 0.103 12.010 12.890 0.002 12.926 13.541 0.006 13.589  -0.574  -1.237 0.69 48 118 160 2.203 0.081 Virgo     
41517 NGC4501     8.362 0.136  7.880  8.729 0.001  8.719  9.318 0.001  9.336  -0.497  -1.114 0.48 64 507 566 2.753 0.029 Virgo     
41608 IC3476     12.107 0.077 11.970 12.760 0.002 12.776 13.195 0.004 13.224  -0.464  -0.912 0.64 52 126 161 2.206 0.074 Virgo     
41729 NGC4522    11.366 0.135 10.950 12.017 0.001 12.015 12.592 0.003 12.615  -0.723  -1.323 0.25 81 209 211 2.325 0.036 Virgo     
41763 IC0800     12.196 0.104 12.070 13.066 0.002 13.103 13.469 0.005 13.518  -0.691  -1.106 0.68 48 115 154 2.187 0.041 Virgo     
41812 NGC4535     9.138 0.084  8.960  9.639 0.001  9.666 10.172 0.001 10.213  -0.364  -0.911 0.72 45 265 374 2.573 0.056 Virgo     
41823 NGC4536     9.479 0.133  9.040  9.854 0.001  9.845 10.338 0.001 10.355  -0.463  -0.973 0.38 71 322 341 2.533 0.031 Virgo     
42160 PGC042160  13.615 0.101 13.550 14.371 0.007 14.405 14.841 0.018 14.885  -0.513  -0.993 0.62 54  85 106 2.024 0.067 Virgo     
42230 UGC07802   13.389 0.113 13.050 14.229 0.003 14.233 14.821 0.010 14.847  -0.841  -1.455 0.18 90 150 150 2.176 0.026 Virgo     
42348 IC3617     13.467 0.074 13.360 14.678 0.007 14.715 15.415 0.021 15.463  -1.013  -1.761 0.52 61 103 118 2.072 0.077 Virgo     
42396 NGC4595    11.556 0.077 11.420 12.434 0.001 12.456 12.968 0.002 13.003  -0.694  -1.241 0.70 47 131 180 2.255 0.077 Virgo     
42544 NGC4607    11.836 0.143 11.450 11.934 0.001 11.936 12.399 0.001 12.424  -0.144  -0.632 0.20 90 170 170 2.230 0.038 Virgo     
42741 NGC4639    10.441 0.089 10.160 11.210 0.001 11.220 11.791 0.001 11.819  -0.718  -1.317 0.55 58 274 321 2.507 0.044 Virgo     
42833 NGC4651     9.704 0.086  9.430 10.299 0.001 10.304 10.870 0.001 10.894  -0.532  -1.122 0.64 51 364 466 2.669 0.031 Virgo     
42857 NGC4654     9.540 0.102  9.260 10.058 0.001 10.064 10.571 0.001 10.596  -0.462  -0.994 0.56 58 282 334 2.523 0.043 Virgo     
43001 IC3742     12.854 0.093 12.610 13.876 0.004 13.886 14.400 0.010 14.428  -0.934  -1.476 0.40 69 161 172 2.236 0.052 Virgo     
43254 NGC4698     9.380 0.145  8.920  9.979 0.001  9.962 10.602 0.001 10.612  -0.700  -1.350 0.44 66 419 457 2.660 0.030 Virgo     
34971 UGC06399   12.882 0.107 12.590 14.026 0.004 14.028 14.636 0.008 14.658  -1.096  -1.726 0.28 78 167 170 2.232 0.045 UMa       
35202 UGC06446   12.481 0.064 12.370 14.005 0.005 14.030 14.540 0.011 14.577  -1.318  -1.865 0.63 52 125 158 2.198 0.075 UMa       
35676 NGC3726     9.503 0.079  9.260 10.181 0.001 10.191 10.734 0.001 10.761  -0.589  -1.159 0.58 56 263 316 2.500 0.046 UMa       
36343 UGC06667   12.546 0.139 12.100 13.530 0.002 13.513 14.141 0.004 14.151  -1.071  -1.709 0.14 90 173 173 2.238 0.037 UMa       
36699 NGC3877     9.860 0.191  9.210 10.201 0.001 10.158 10.726 0.001 10.718  -0.606  -1.166 0.24 82 347 350 2.544 0.024 UMa       
36825 UGC06773   12.985 0.072 12.930 14.337 0.004 14.371 15.078 0.011 15.121  -1.099  -1.849 0.44 66  89  97 1.987 0.082 UMa       
36875 NGC3893     9.708 0.075  9.490 10.230 0.001 10.244 10.736 0.001 10.766  -0.412  -0.934 0.66 50 283 369 2.567 0.050 UMa       
36930 UGC06792   -9.999 0.999 -9.999 13.938 0.002 13.935 14.282 0.006 14.300 -99.000 -99.000 0.21 86 163 163 2.213 0.040 UMa       
37036 NGC3917    10.802 0.164 10.260 11.442 0.001 11.413 12.027 0.001 12.029  -0.811  -1.427 0.24 82 273 276 2.440 0.029 UMa       
37038 UGC06818   13.155 0.088 12.950 14.150 0.003 14.164 14.649 0.008 14.679  -0.872  -1.387 0.35 73 141 147 2.169 0.054 UMa       
37290 NGC3949    10.197 0.075  9.980 10.895 0.001 10.908 11.390 0.001 11.419  -0.586  -1.097 0.63 52 252 318 2.502 0.051 UMa       
37306 NGC3953     9.011 0.122  8.610  9.489 0.001  9.480 10.072 0.001 10.087  -0.528  -1.135 0.50 62 404 457 2.660 0.033 UMa       
37418 UGC06894   14.013 0.115 13.800 14.926 0.004 14.938 15.514 0.010 15.542  -0.796  -1.400 0.16 90 121 121 2.083 0.052 UMa       
37466 NGC3972    11.358 0.162 10.910 11.883 0.001 11.866 12.434 0.001 12.443  -0.614  -1.191 0.29 78 258 264 2.422 0.032 UMa       
37525 UGC06917   11.621 0.085 11.430 12.645 0.002 12.662 13.190 0.004 13.222  -0.890  -1.450 0.59 55 178 216 2.334 0.058 UMa       
37542 NGC3985    11.773 0.079 11.620 12.536 0.001 12.558 13.088 0.001 13.124  -0.596  -1.162 0.62 53 150 187 2.273 0.066 UMa       
37553 UGC06923   12.457 0.084 12.270 13.648 0.003 13.666 14.226 0.007 14.259  -1.054  -1.647 0.42 68 139 150 2.176 0.058 UMa       
37617 NGC3992     8.892 0.117  8.510  9.481 0.001  9.474 10.132 0.001 10.149  -0.622  -1.297 0.55 58 459 538 2.731 0.034 UMa       
37691 NGC4013    10.047 0.219  9.320 10.034 0.001  9.980 10.548 0.001 10.533  -0.318  -0.871 0.22 85 388 390 2.591 0.020 UMa       
37697 NGC4010    11.510 0.182 10.900 11.797 0.001 11.759 12.328 0.001 12.324  -0.517  -1.082 0.17 90 248 248 2.394 0.027 UMa       
37735 UGC06983   11.940 0.069 11.780 12.919 0.002 12.941 13.359 0.005 13.395  -0.819  -1.273 0.66 50 171 223 2.348 0.064 UMa       
37832 UGC06992   12.941 0.107 12.790 13.873 0.003 13.894 14.430 0.007 14.464  -0.762  -1.332 0.45 66 128 140 2.147 0.063 UMa       
38283 NGC4085    11.240 0.159 10.710 11.518 0.001 11.489 11.987 0.001 11.988  -0.437  -0.936 0.24 82 268 270 2.432 0.029 UMa       
38302 NGC4088     9.439 0.132  9.000  9.811 0.001  9.794 10.256 0.001 10.265  -0.452  -0.923 0.39 70 331 352 2.547 0.032 UMa       
38356 UGC07089   12.343 0.097 12.100 13.363 0.002 13.371 13.871 0.005 13.897  -0.929  -1.455 0.22 85 137 138 2.139 0.049 UMa       
38370 NGC4100     9.985 0.170  9.410 10.399 0.001 10.367 10.948 0.001 10.948  -0.615  -1.196 0.31 76 374 385 2.586 0.026 UMa       
38375 UGC07094   13.223 0.100 13.210 14.130 0.005 14.168 14.790 0.014 14.836  -0.616  -1.284 0.36 72  80  84 1.924 0.085 UMa       
38392 NGC4102     9.937 0.086  9.660 10.103 0.001 10.108 10.527 0.001 10.551  -0.106  -0.549 0.57 57 298 355 2.551 0.043 UMa       
38795 NGC4157     9.889 0.241  9.090  9.779 0.001  9.716 10.244 0.001 10.223  -0.284  -0.791 0.19 90 387 387 2.588 0.018 UMa       
38951 UGC07218   13.573 0.101 13.500 14.684 0.005 14.715 15.363 0.016 15.404  -0.873  -1.562 0.53 60  89 103 2.012 0.087 UMa       
38988 NGC4183    11.482 0.169 10.930 12.192 0.001 12.162 12.759 0.001 12.760  -0.890  -1.488 0.17 90 227 227 2.356 0.029 UMa       
39237 NGC4218    12.442 0.075 12.340 13.379 0.002 13.406 13.940 0.005 13.978  -0.724  -1.296 0.61 54 116 143 2.157 0.077 UMa       
39241 NGC4217     9.893 0.189  9.260  9.937 0.001  9.897 10.397 0.001 10.392  -0.295  -0.790 0.27 79 383 390 2.591 0.024 UMa       
39344 UGC07301   14.017 0.099 13.730 15.107 0.006 15.109 15.670 0.018 15.691  -1.037  -1.619 0.16 90 139 139 2.143 0.046 UMa       
40537 NGC4389    10.869 0.105 10.740 11.530 0.001 11.553 12.077 0.001 12.113  -0.471  -1.031 0.66 50 154 201 2.303 0.068 UMa       
11856 ESO357-007 13.362 0.112 13.170 14.730 0.004 14.747 15.448 0.011 15.481  -1.235  -1.969 0.24 82 125 126 2.101 0.055 Fornax    
12181 ESO357-012 12.645 0.063 12.530 13.430 0.003 13.462 13.935 0.007 13.979  -0.590  -1.107 0.66 50 123 160 2.205 0.077 Fornax    
12404 IC1913     13.217 0.110 12.910 14.085 0.002 14.090 14.746 0.006 14.772  -0.838  -1.520 0.22 85 157 158 2.198 0.043 Fornax    
12952 NGC1351A   12.330 0.135 11.900 12.852 0.001 12.841 13.428 0.002 13.442  -0.599  -1.200 0.21 86 200 200 2.302 0.035 Fornax    
13059 NGC1350     9.114 0.133  8.720  9.730 0.001  9.728 10.374 0.001 10.396  -0.666  -1.334 0.47 64 390 433 2.636 0.033 Fornax    
13089 ESO418-008 12.797 0.074 12.700 13.706 0.002 13.737 14.222 0.004 14.264  -0.695  -1.222 0.70 47 121 166 2.220 0.081 Fornax    
13179 NGC1365     8.387 0.092  8.100  8.705 0.001  8.715  9.053 0.001  9.082  -0.273  -0.640 0.61 54 371 459 2.662 0.041 Fornax    
13458 NGC1406    10.684 0.194 10.050 10.815 0.001 10.775 11.259 0.001 11.254  -0.383  -0.862 0.22 85 322 323 2.510 0.023 Fornax    
13571 ESO358-051 12.579 0.076 12.460 13.454 0.001 13.486 14.027 0.004 14.071  -0.684  -1.269 0.50 62 118 134 2.125 0.069 Fornax    
13602 NGC1425     9.893 0.119  9.510 10.617 0.001 10.613 11.197 0.001 11.217  -0.761  -1.365 0.46 65 354 391 2.592 0.033 Fornax    
13687 NGC1436    10.609 0.074 10.440 11.278 0.001 11.301 11.895 0.001 11.932  -0.519  -1.150 0.63 52 201 254 2.404 0.057 Fornax    
13809 ESO358-063 10.731 0.169 10.190 11.249 0.001 11.227 11.757 0.001 11.766  -0.695  -1.234 0.24 82 285 288 2.459 0.028 Fornax    
13854 ESO302-009 13.238 0.123 12.980 14.431 0.004 14.439 15.069 0.011 15.095  -1.117  -1.773 0.21 86 142 142 2.153 0.047 Fornax    
13998 ESO359-003 12.735 0.076 12.630 13.649 0.003 13.681 14.140 0.007 14.184  -0.709  -1.212 0.42 68 112 121 2.082 0.068 Fornax    
14071 NGC1484    12.253 0.131 11.950 13.103 0.001 13.106 13.671 0.002 13.694  -0.814  -1.402 0.24 82 162 164 2.214 0.044 Fornax    
29727 IC2556     12.708 0.095 12.330 13.394 0.002 13.402 14.021 0.006 14.051  -0.730  -1.379 0.55 58 214 251 2.400 0.050 Antlia    
29895 IC2558     -9.999 0.999 -9.999 13.514 0.003 13.536 14.041 0.005 14.080 -99.000 -99.000 0.61 54 154 190 2.280 0.085 Antlia    
29898 IC2559     12.476 0.114 12.010 12.896 0.002 12.895 13.371 0.003 13.397  -0.543  -1.045 0.41 69 256 275 2.439 0.038 Antlia    
29993 IC2560     10.640 0.129 10.120 11.026 0.001 11.018 11.433 0.001 11.454  -0.556  -0.992 0.46 65 376 415 2.618 0.025 Antlia    
30308 NGC3223     9.739 0.089  9.360 10.131 0.001 10.142 10.723 0.001 10.756  -0.440  -1.054 0.69 48 415 562 2.750 0.045 Antlia    
30534 ESO317-023 11.632 0.154 11.120 11.722 0.001 11.715 12.115 0.001 12.136  -0.253  -0.674 0.47 64 363 403 2.605 0.040 Antlia    
30716 ESO375-026 12.344 0.211 11.570 12.351 0.001 12.311 12.828 0.001 12.828  -0.399  -0.916 0.20 90 332 332 2.521 0.020 Antlia    
30753 IC2578     12.960 0.222 12.140 12.844 0.001 12.804 13.272 0.002 13.274  -0.322  -0.792 0.20 90 348 348 2.542 0.016 Antlia    
30774 NGC3250C   -9.999 0.999 -9.999 12.096 0.001 12.075 12.665 0.001 12.676 -99.000 -99.000 0.37 71 348 367 2.565 0.037 Antlia    
30976 ESO375-047 12.937 0.127 12.470 13.405 0.002 13.405 13.925 0.004 13.951  -0.593  -1.139 0.33 75 214 222 2.346 0.040 Antlia    
31053 NGC3258C   -9.999 0.999 -9.999 13.167 0.003 13.188 13.814 0.005 13.853 -99.000 -99.000 0.67 49 194 256 2.408 0.072 Antlia    
31058 ESO436-032 -9.999 0.999 -9.999 13.724 0.002 13.742 14.217 0.005 14.257 -99.000 -99.000 0.51 62 253 288 2.459 0.033 Antlia    
31068 NGC3278    11.364 0.122 11.030 11.611 0.001 11.628 12.034 0.001 12.071  -0.256  -0.699 0.66 50 277 361 2.558 0.049 Antlia    
31094 NGC3258D   -9.999 0.999 -9.999 12.295 0.001 12.297 12.949 0.002 12.975 -99.000 -99.000 0.42 68 219 236 2.374 0.056 Antlia    
31273 NGC3281D   12.553 0.172 11.920 12.948 0.001 12.922 13.530 0.003 13.538  -0.660  -1.276 0.22 85 255 256 2.408 0.031 Antlia    
31493 ESO437-014 11.466 0.168 10.830 11.677 0.001 11.653 12.212 0.001 12.222  -0.481  -1.050 0.31 76 364 375 2.574 0.026 Antlia    
31761 NGC3347A   11.631 0.146 11.070 12.003 0.001 11.988 12.505 0.001 12.521  -0.576  -1.109 0.34 74 322 335 2.526 0.030 Antlia    
31875 NGC3347B   11.919 0.176 11.250 12.513 0.001 12.487 13.173 0.002 13.182  -0.895  -1.590 0.26 80 327 332 2.521 0.033 Antlia    
31926 NGC3347    10.328 0.160  9.740 10.822 0.001 10.805 11.465 0.001 11.480  -0.723  -1.398 0.36 72 401 421 2.624 0.034 Antlia    
31995 ESO318-004 11.466 0.210 10.690 11.728 0.001 11.686 12.280 0.001 12.278  -0.654  -1.246 0.23 83 382 385 2.585 0.022 Antlia    
32039 ESO437-056 12.180 0.077 11.890 12.819 0.001 12.840 13.448 0.005 13.488  -0.608  -1.256 0.64 52 239 305 2.484 0.052 Antlia    
41010 ESO322-017 13.913 0.085 13.620 15.220 0.008 15.244 15.671 0.018 15.714  -1.282  -1.752 0.40 69 147 157 2.196 0.055 Centaurus 
42181 NGC4575    11.312 0.095 10.930 11.570 0.001 11.581 11.998 0.001 12.032  -0.309  -0.760 0.62 53 263 328 2.516 0.049 Centaurus 
42245 ESO322-040 -9.999 0.999 -9.999 12.745 0.001 12.764 13.321 0.002 13.361 -99.000 -99.000 0.68 48 248 332 2.521 0.038 Centaurus 
42271 ESO322-042 12.695 0.129 12.150 13.297 0.002 13.294 13.862 0.003 13.889  -0.802  -1.397 0.31 76 226 233 2.367 0.037 Centaurus 
42369 NGC4603A   12.226 0.131 11.660 12.484 0.001 12.477 12.938 0.002 12.962  -0.475  -0.960 0.39 70 270 287 2.458 0.036 Centaurus 
42411 ESO322-045 12.160 0.140 11.580 12.518 0.001 12.504 13.093 0.002 13.110  -0.582  -1.188 0.40 69 301 322 2.507 0.026 Centaurus 
42510 NGC4603    10.317 0.110  9.840 10.573 0.001 10.570 11.134 0.001 11.157  -0.388  -0.975 0.64 52 353 450 2.653 0.044 Centaurus 
42640 NGC4603D   12.044 0.115 11.620 12.487 0.001 12.492 13.123 0.002 13.152  -0.530  -1.190 0.62 53 235 293 2.467 0.035 Centaurus 
42880 ESO381-014 13.822 0.143 13.280 14.433 0.004 14.424 14.965 0.009 14.986  -0.802  -1.364 0.21 86 213 213 2.329 0.033 Centaurus 
43073 NGC4672    11.933 0.209 11.100 12.083 0.001 12.039 12.602 0.001 12.600  -0.597  -1.158 0.24 82 353 356 2.552 0.023 Centaurus 
43282 ESO268-044 12.677 0.101 12.270 12.911 0.001 12.922 13.409 0.002 13.444  -0.310  -0.832 0.47 64 247 274 2.438 0.042 Centaurus 
43717 ESO323-027 11.710 0.110 11.250 12.102 0.001 12.109 12.665 0.001 12.698  -0.517  -1.106 0.53 60 335 387 2.588 0.038 Centaurus 
43893 ESO323-038 -9.999 0.999 -9.999 12.207 0.001 12.213 12.635 0.001 12.666 -99.000 -99.000 0.49 63 263 295 2.469 0.024 Centaurus 
44695 ESO269-028 13.791 0.116 13.340 14.378 0.005 14.382 14.951 0.010 14.980  -0.700  -1.298 0.38 71 225 238 2.377 0.040 Centaurus 
45573 ESO269-052 14.649 0.172 13.930 15.624 0.015 15.594 16.187 0.050 16.194  -1.322  -1.922 0.17 90 213 213 2.328 0.031 Centaurus 
70702 IC1474     13.099 0.106 12.670 13.046 0.002 13.055 13.546 0.004 13.579  -0.043  -0.567 0.49 63 255 287 2.457 0.042 Pegasus   
70803 UGC12451   14.013 0.142 13.570 14.951 0.007 14.958 16.120 0.031 16.152  -1.046  -2.240 0.24 82 172 174 2.240 0.042 Pegasus   
70880 NGC7562A   13.611 0.138 13.090 14.604 0.006 14.600 15.364 0.015 15.389  -1.168  -1.957 0.25 81 199 201 2.304 0.037 Pegasus   
70927 PGC070927  13.597 0.093 13.310 14.450 0.006 14.477 15.199 0.024 15.245  -0.825  -1.593 0.64 52 180 230 2.361 0.060 Pegasus   
70981 NGC7593    12.788 0.080 12.550 13.314 0.002 13.350 13.799 0.005 13.852  -0.458  -0.960 0.63 52 239 302 2.479 0.052 Pegasus   
71034 UGC12494   13.818 0.120 13.330 14.582 0.005 14.588 15.096 0.015 15.129  -0.916  -1.457 0.31 76 208 214 2.331 0.039 Pegasus   
71049 UGC12501   13.738 0.189 13.130 14.156 0.003 14.142 14.644 0.007 14.663  -0.670  -1.191 0.21 86 258 259 2.413 0.028 Pegasus   
71051 IC5309     12.558 0.107 12.160 13.113 0.002 13.130 13.610 0.005 13.651  -0.628  -1.149 0.49 63 270 303 2.482 0.040 Pegasus   
71055 NGC7608    12.831 0.178 12.240 13.211 0.001 13.197 13.754 0.003 13.773  -0.615  -1.191 0.27 79 279 284 2.453 0.030 Pegasus   
71087 NGC7610    12.531 0.092 12.280 13.098 0.003 13.128 13.671 0.006 13.718  -0.506  -1.096 0.61 54 241 298 2.474 0.050 Pegasus   
71097 NGC7615    13.460 0.115 13.070 14.073 0.003 14.093 14.738 0.008 14.781  -0.681  -1.369 0.41 68 226 243 2.386 0.037 Pegasus   
71155 UGC12535   13.946 0.150 13.470 14.279 0.003 14.286 14.896 0.009 14.930  -0.474  -1.118 0.23 83 187 188 2.275 0.038 Pegasus   
71159 PGC071159  13.747 0.094 13.450 14.605 0.008 14.633 15.097 0.016 15.144  -0.841  -1.352 0.43 67 148 161 2.206 0.056 Pegasus   
71181 NGC7631    11.921 0.136 11.400 12.433 0.001 12.431 13.021 0.002 13.048  -0.689  -1.306 0.42 68 366 395 2.597 0.031 Pegasus   
71260 UGC12562   14.629 0.104 14.300 15.613 0.011 15.635 16.364 0.035 16.407  -0.993  -1.765 0.27 79 153 156 2.192 0.048 Pegasus   
71262 UGC12561   14.224 0.104 13.870 15.176 0.010 15.194 15.829 0.039 15.869  -0.982  -1.657 0.32 75 184 190 2.279 0.043 Pegasus   
71360 UGC12580   -9.999 0.999 -9.999 13.364 0.002 13.371 13.898 0.004 13.929 -99.000 -99.000 0.26 80 176 179 2.252 0.049 Pegasus   
93031 PGC093031  15.543 0.131 15.150 16.371 0.020 16.384 16.846 0.058 16.882  -0.892  -1.390 0.21 86 139 139 2.144 0.048 Pegasus   
31001 ESO501-002 13.185 0.248 12.280 13.518 0.001 13.464 14.047 0.003 14.039  -0.842  -1.417 0.20 90 420 420 2.623 0.016 Hydra     
31154 ESO436-034 11.984 0.259 11.060 11.749 0.001 11.693 12.261 0.001 12.252  -0.291  -0.850 0.23 83 533 537 2.730 0.017 Hydra     
31217 NGC3285    10.706 0.146 10.180 11.070 0.001 11.064 11.729 0.001 11.752  -0.542  -1.230 0.51 61 545 621 2.793 0.030 Hydra     
31238 ESO436-038 -9.999 0.999 -9.999 14.902 0.010 14.922 15.393 0.025 15.431 -99.000 -99.000 0.57 57 190 227 2.355 0.068 Hydra     
31242 ESO436-039 12.788 0.244 11.920 12.582 0.001 12.532 13.083 0.001 13.077  -0.270  -0.815 0.20 90 412 412 2.615 0.017 Hydra     
31293 NGC3285B   -9.999 0.999 -9.999 12.804 0.002 12.824 13.364 0.004 13.403 -99.000 -99.000 0.63 52 241 304 2.483 0.057 Hydra     
31355 ESO501-022 -9.999 0.999 -9.999 15.853 0.009 15.857 16.644 0.036 16.672 -99.000 -99.000 0.23 83 170 171 2.233 0.048 Hydra     
31360 ESO437-004 12.201 0.110 11.780 12.628 0.001 12.635 13.287 0.003 13.319  -0.513  -1.197 0.50 62 322 364 2.561 0.037 Hydra     
31513 NGC3312    10.288 0.221  9.520 11.140 0.001 11.099 11.743 0.001 11.742  -1.237  -1.880 0.34 74 584 608 2.784 0.021 Hydra     
31557 ESO501-051 10.884 0.142 10.460 11.502 0.001 11.509 12.148 0.001 12.180  -0.707  -1.378 0.59 55 501 608 2.784 0.036 Hydra     
31590 ESO437-018 13.335 0.146 12.800 13.587 0.002 13.580 14.130 0.005 14.152  -0.438  -1.010 0.33 74 300 311 2.493 0.031 Hydra     
31593 ESO437-019 12.259 0.091 12.000 12.777 0.001 12.812 13.474 0.004 13.526  -0.470  -1.184 0.70 47 288 395 2.597 0.052 Hydra     
31626 ESO437-022 13.522 0.157 12.940 14.098 0.004 14.092 14.598 0.008 14.624  -0.810  -1.342 0.27 79 284 289 2.461 0.029 Hydra     
31642 ESO437-025 12.759 0.127 12.320 13.174 0.001 13.179 13.741 0.003 13.772  -0.517  -1.110 0.37 71 245 258 2.412 0.037 Hydra     
31677 ESO437-030 11.639 0.230 10.790 11.786 0.001 11.741 12.308 0.001 12.306  -0.609  -1.174 0.22 85 428 430 2.633 0.019 Hydra     
31683 ESO501-068 12.502 0.151 11.920 13.049 0.002 13.033 13.648 0.004 13.664  -0.771  -1.402 0.32 75 323 334 2.524 0.029 Hydra     
31690 ESO437-031 13.382 0.069 13.150 14.399 0.008 14.434 15.105 0.024 15.157  -0.942  -1.665 0.62 53 203 254 2.404 0.056 Hydra     
31730 ESO437-033 -9.999 0.999 -9.999 12.270 0.001 12.297 12.869 0.002 12.913 -99.000 -99.000 0.68 48 252 337 2.527 0.064 Hydra     
31732 ESO437-034 14.505 0.089 14.210 15.929 0.021 15.955 16.458 0.045 16.504  -1.403  -1.952 0.39 70 170 181 2.257 0.049 Hydra     
31738 ESO437-035 12.768 0.124 12.340 13.277 0.001 13.284 13.757 0.004 13.789  -0.602  -1.107 0.37 71 236 249 2.396 0.038 Hydra     
31805 ESO501-075 11.771 0.109 11.360 12.300 0.001 12.323 12.847 0.002 12.894  -0.621  -1.192 0.50 62 322 364 2.561 0.037 Hydra     
31822 ESO437-040 -9.999 0.999 -9.999 14.145 0.003 14.152 14.674 0.005 14.707 -99.000 -99.000 0.19 90 172 172 2.236 0.049 Hydra     
31829 ESO501-078 -9.999 0.999 -9.999 14.133 0.002 14.124 14.753 0.006 14.777 -99.000 -99.000 0.22 84 253 254 2.405 0.033 Hydra     
31951 ESO501-082 12.427 0.141 11.900 12.826 0.001 12.829 13.337 0.003 13.369  -0.587  -1.127 0.42 68 383 414 2.616 0.030 Hydra     
31981 ESO437-054 13.854 0.174 13.200 13.617 0.002 13.594 14.099 0.003 14.111  -0.052  -0.569 0.21 86 275 276 2.440 0.026 Hydra     
 2747 UGC00485   13.047 0.301 12.000 13.243 0.001 13.184 13.821 0.002 13.814  -0.842  -1.472 0.11 90 344 344 2.537 0.020 Pisces    
 2865 UGC00501   13.111 0.249 12.210 13.193 0.001 13.151 13.679 0.002 13.683  -0.599  -1.131 0.17 90 375 375 2.574 0.018 Pisces    
 2899 UGC00509   14.221 0.105 13.880 15.151 0.010 15.182 15.619 0.022 15.671  -0.960  -1.449 0.45 66 210 230 2.362 0.045 Pisces    
 2928 UGC00511   14.048 0.177 13.420 14.692 0.004 14.681 15.291 0.012 15.314  -0.919  -1.552 0.22 85 269 270 2.432 0.027 Pisces    
 3020 UGC00525   13.261 0.097 12.960 14.111 0.005 14.146 14.875 0.016 14.929  -0.844  -1.627 0.50 62 199 225 2.352 0.049 Pisces    
 3081 UGC00536   13.944 0.101 13.630 15.220 0.011 15.253 15.713 0.024 15.766  -1.281  -1.794 0.50 62 219 248 2.394 0.046 Pisces    
 3108 UGC00540   13.029 0.118 12.750 13.502 0.002 13.540 13.878 0.005 13.934  -0.448  -0.842 0.59 55 234 284 2.453 0.050 Pisces    
 3133 UGC00542   12.328 0.218 11.600 12.684 0.001 12.660 13.323 0.003 13.337  -0.718  -1.395 0.24 82 366 369 2.568 0.023 Pisces    
 3184 PGC003184  13.707 0.150 13.240 14.463 0.004 14.491 15.072 0.009 15.126  -0.909  -1.544 0.39 70 281 299 2.476 0.035 Pisces    
 3222 UGC00557   13.644 0.119 13.240 14.371 0.003 14.389 14.875 0.008 14.917  -0.807  -1.335 0.43 67 258 280 2.447 0.039 Pisces    
 3235 UGC00556   12.973 0.120 12.570 12.486 0.001 12.505 12.796 0.002 12.839   0.407   0.073 0.53 60 366 423 2.626 0.036 Pisces    
 3274 UGC00565   13.824 0.126 13.360 14.342 0.003 14.361 14.976 0.007 15.022  -0.659  -1.320 0.30 77 222 228 2.358 0.037 Pisces    
 3285 PGC003285  14.391 0.098 14.080 15.330 0.013 15.378 15.578 0.046 15.645  -0.956  -1.223 0.54 59 218 254 2.404 0.049 Pisces    
 3332 UGC00575   13.895 0.184 13.220 14.256 0.002 14.240 14.881 0.005 14.901  -0.678  -1.339 0.20 90 276 276 2.441 0.024 Pisces    
 3466 PGC003466  13.976 0.113 13.730 14.918 0.006 14.959 15.369 0.012 15.426  -0.887  -1.354 0.61 54 179 221 2.345 0.059 Pisces    
 3606 IC0066     12.958 0.155 12.480 13.261 0.001 13.272 13.821 0.003 13.859  -0.450  -1.037 0.44 66 359 392 2.593 0.033 Pisces    
 3611 NGC0338    11.439 0.176 10.820 11.658 0.001 11.651 12.190 0.001 12.216  -0.489  -1.054 0.40 69 529 566 2.752 0.025 Pisces    
 3664 UGC00633   13.065 0.196 12.340 13.439 0.001 13.424 13.968 0.003 13.991  -0.742  -1.309 0.27 79 392 399 2.601 0.023 Pisces    
 3773 UGC00646   12.356 0.150 11.790 12.846 0.001 12.850 13.459 0.002 13.494  -0.718  -1.362 0.38 71 367 389 2.590 0.029 Pisces    
 3866 UGC00669   13.464 0.164 12.870 13.424 0.002 13.428 13.903 0.003 13.939  -0.216  -0.727 0.25 81 264 267 2.427 0.030 Pisces    
 3903 UGC00673   14.067 0.129 13.580 15.002 0.006 15.023 15.569 0.012 15.618  -1.101  -1.696 0.36 72 279 293 2.467 0.034 Pisces    
 3950 UGC00679   14.940 0.115 14.520 15.737 0.013 15.757 16.523 0.033 16.568  -0.895  -1.706 0.23 83 174 175 2.243 0.041 Pisces    
 4110 UGC00714   12.784 0.086 12.550 13.385 0.002 13.426 13.935 0.004 13.993  -0.534  -1.101 0.71 46 216 301 2.478 0.061 Pisces    
 4210 UGC00732   12.796 0.088 12.500 13.550 0.002 13.590 14.123 0.005 14.182  -0.748  -1.340 0.60 55 260 318 2.503 0.047 Pisces    
 4561 NGC0444    13.343 0.153 12.780 14.038 0.002 14.038 14.884 0.007 14.915  -0.916  -1.793 0.25 81 253 256 2.408 0.031 Pisces    
 4563 UGC00809   13.644 0.191 12.950 13.923 0.002 13.901 14.453 0.004 14.468  -0.609  -1.176 0.21 86 300 301 2.478 0.024 Pisces    
 4596 NGC0452    11.637 0.208 10.890 11.966 0.001 11.943 12.469 0.001 12.485  -0.711  -1.253 0.29 78 457 468 2.670 0.022 Pisces    
 4735 UGC00841   13.653 0.174 13.010 14.104 0.002 14.099 14.621 0.005 14.651  -0.747  -1.299 0.23 83 282 284 2.453 0.027 Pisces    
 4971 UGC00909   13.057 0.087 12.820 13.741 0.003 13.785 14.259 0.006 14.320  -0.623  -1.158 0.69 48 238 322 2.508 0.056 Pisces    
 5061 NGC0496    12.604 0.108 12.240 13.161 0.001 13.197 13.654 0.003 13.711  -0.615  -1.129 0.55 58 285 334 2.524 0.043 Pisces    
 5132 NGC0512    12.105 0.227 11.290 12.305 0.001 12.273 12.917 0.001 12.927  -0.641  -1.295 0.28 78 521 532 2.726 0.020 Pisces    
 5284 UGC00987   12.140 0.177 11.510 12.497 0.001 12.487 13.036 0.002 13.060  -0.635  -1.208 0.32 75 383 396 2.598 0.026 Pisces    
 5344 NGC0536    11.138 0.183 10.480 11.700 0.001 11.690 12.326 0.001 12.351  -0.868  -1.529 0.36 72 513 539 2.731 0.024 Pisces    
 5360 NGC0542    -9.999 0.999 -9.999 14.133 0.002 14.121 14.771 0.006 14.794 -99.000 -99.000 0.24 82 304 307 2.487 0.029 Pisces    
 5440 UGC01033   12.771 0.218 11.990 13.167 0.001 13.132 13.759 0.003 13.765  -0.800  -1.433 0.19 90 337 337 2.528 0.020 Pisces    
 5450 NGC0551    12.114 0.142 11.620 12.685 0.001 12.697 13.281 0.002 13.321  -0.735  -1.359 0.43 67 372 404 2.606 0.031 Pisces    
 5473 UGC01045   13.425 0.158 12.860 14.096 0.003 14.108 14.626 0.006 14.669  -0.906  -1.467 0.29 78 300 307 2.487 0.029 Pisces    
 5702 NGC0582    11.976 0.208 11.230 12.274 0.001 12.246 12.838 0.001 12.849  -0.674  -1.277 0.27 79 438 446 2.649 0.022 Pisces    
 6045 UGC01160   13.690 0.223 12.900 13.785 0.001 13.760 14.317 0.003 14.333  -0.518  -1.091 0.17 90 319 319 2.504 0.021 Pisces    
 6189 UGC01178   12.885 0.227 12.100 12.709 0.001 12.685 13.141 0.001 13.158  -0.243  -0.716 0.20 90 366 366 2.563 0.019 Pisces    
 6393 NGC0662    12.745 0.113 12.500 13.051 0.001 13.099 13.488 0.003 13.553  -0.257  -0.711 0.70 47 264 362 2.559 0.054 Pisces    
 6473 UGC01234   13.657 0.089 13.360 14.536 0.009 14.577 15.129 0.015 15.189  -0.875  -1.487 0.59 55 265 322 2.507 0.047 Pisces    
 6502 NGC0668    12.040 0.080 11.790 12.610 0.001 12.648 13.164 0.004 13.219  -0.516  -1.087 0.69 48 279 378 2.577 0.052 Pisces    
 6560 NGC0669    11.114 0.309 10.010 11.347 0.001 11.276 11.984 0.001 11.968  -0.924  -1.616 0.22 84 748 752 2.876 0.012 Pisces    
 6607 UGC01257   13.181 0.124 12.740 13.780 0.003 13.794 14.366 0.008 14.406  -0.712  -1.324 0.44 66 324 354 2.548 0.034 Pisces    
 6799 NGC0688    11.744 0.086 11.460 12.346 0.001 12.377 12.868 0.003 12.917  -0.575  -1.115 0.68 48 337 450 2.654 0.048 Pisces    
 6851 UGC01316   14.474 0.123 14.170 15.672 0.017 15.705 15.946 0.053 15.999  -1.193  -1.487 0.47 64 205 228 2.357 0.047 Pisces    
 6865 UGC01319   12.804 0.089 12.540 13.168 0.002 13.211 13.628 0.009 13.689  -0.329  -0.807 0.71 46 241 335 2.525 0.058 Pisces    
 7066 UGC01366   12.438 0.193 11.710 12.872 0.001 12.853 13.536 0.003 13.555  -0.801  -1.503 0.29 78 412 422 2.625 0.023 Pisces    
 7097 NGC0721    12.391 0.098 12.100 13.042 0.001 13.083 13.664 0.004 13.724  -0.641  -1.282 0.60 55 275 337 2.527 0.046 Pisces    
 7145 PGC007145  13.334 0.166 12.800 13.916 0.002 13.927 14.588 0.009 14.628  -0.785  -1.486 0.42 68 400 432 2.635 0.024 Pisces    
 7159 UGC01390   13.451 0.181 12.820 13.804 0.002 13.793 14.366 0.005 14.388  -0.631  -1.226 0.31 76 319 328 2.516 0.028 Pisces    
 7254 UGC01405   14.633 0.194 13.940 15.165 0.005 15.149 15.907 0.015 15.928  -0.867  -1.646 0.16 90 247 247 2.393 0.027 Pisces    
 7263 UGC01404   13.898 0.103 13.550 14.935 0.014 14.961 15.671 0.028 15.718  -1.069  -1.826 0.50 62 212 240 2.380 0.047 Pisces    
 7300 UGC01416   13.172 0.125 12.720 13.739 0.002 13.759 14.240 0.006 14.286  -0.697  -1.224 0.52 60 368 423 2.627 0.023 Pisces    
 7387 NGC0753    11.228 0.096 10.920 11.606 0.001 11.641 12.071 0.001 12.125  -0.379  -0.863 0.71 46 314 437 2.640 0.052 Pisces    
 7396 UGC01441   -9.999 0.999 -9.999 13.563 0.002 13.536 14.159 0.003 14.172 -99.000 -99.000 0.23 84 378 380 2.580 0.023 Pisces    
 7504 UGC01459   13.251 0.256 12.290 13.286 0.001 13.240 13.844 0.002 13.846  -0.608  -1.214 0.16 90 362 362 2.559 0.019 Pisces    
 7646 UGC01493   12.169 0.152 11.640 12.440 0.001 12.439 12.941 0.001 12.969  -0.457  -0.987 0.37 71 346 365 2.562 0.030 Pisces    
 7847 NGC0801    11.518 0.228 10.720 11.887 0.001 11.864 12.414 0.001 12.432  -0.802  -1.370 0.25 81 459 464 2.667 0.020 Pisces    
 8185 NGC0818    11.396 0.159 10.850 11.780 0.001 11.777 12.315 0.001 12.343  -0.585  -1.151 0.41 69 448 481 2.682 0.027 Pisces    
23146 PGC023146  14.035 0.181 13.400 14.349 0.003 14.334 14.958 0.007 14.978  -0.592  -1.236 0.19 90 267 267 2.427 0.025 Cancer    
23169 UGC04299   12.549 0.245 11.670 12.531 0.001 12.486 13.014 0.002 13.013  -0.474  -1.001 0.18 90 389 389 2.590 0.017 Cancer    
23289 UGC04324   12.865 0.126 12.410 13.172 0.002 13.185 13.635 0.005 13.675  -0.433  -0.923 0.39 70 308 328 2.515 0.027 Cancer    
23337 NGC2558    11.756 0.088 11.470 12.356 0.001 12.393 12.962 0.003 13.018  -0.581  -1.206 0.69 48 388 525 2.721 0.033 Cancer    
23338 PGC023338  14.004 0.072 13.800 15.111 0.009 15.159 15.724 0.022 15.787  -1.017  -1.645 0.68 48 185 247 2.393 0.063 Cancer    
23347 PGC023347  14.001 0.069 13.820 14.670 0.009 14.720 15.133 0.019 15.197  -0.558  -1.035 0.72 45 162 229 2.359 0.071 Cancer    
23374 PGC023374  14.695 0.118 14.280 15.558 0.011 15.572 16.175 0.029 16.214  -0.950  -1.592 0.35 73 232 243 2.385 0.038 Cancer    
23420 PGC023420  13.055 0.077 12.820 13.862 0.004 13.899 14.392 0.012 14.446  -0.737  -1.284 0.66 50 215 280 2.448 0.057 Cancer    
23567 UGC04386   11.874 0.239 11.030 12.141 0.001 12.103 12.687 0.002 12.692  -0.731  -1.320 0.23 83 480 483 2.684 0.018 Cancer    
23661 UGC04400   14.848 0.145 14.320 15.696 0.011 15.697 16.484 0.056 16.514  -1.035  -1.852 0.20 90 214 214 2.330 0.030 Cancer    
23662 UGC04399   13.768 0.112 13.370 14.549 0.004 14.567 15.091 0.011 15.133  -0.855  -1.421 0.36 72 232 244 2.387 0.038 Cancer    
23748 UGC04424   14.683 0.118 14.270 15.649 0.015 15.664 16.381 0.043 16.421  -1.052  -1.809 0.27 79 203 207 2.315 0.038 Cancer    
42820 PGC142820  14.887 0.114 14.490 15.831 0.014 15.854 16.304 0.031 16.351  -1.022  -1.519 0.28 78 190 194 2.288 0.041 Cancer    
10913 UGC02364   13.605 0.177 12.820 13.850 0.002 13.831 14.437 0.006 14.457  -0.669  -1.295 0.35 73 323 338 2.529 0.030 A400      
10943 UGC02375   13.127 0.213 12.200 13.339 0.002 13.318 13.944 0.005 13.968  -0.776  -1.426 0.30 77 440 452 2.655 0.023 A400      
11074 UGC02405   13.115 0.175 12.360 13.470 0.002 13.471 14.019 0.006 14.058  -0.769  -1.356 0.37 71 400 422 2.625 0.028 A400      
11102 UGC02415   14.037 0.162 13.340 14.189 0.004 14.198 14.709 0.009 14.753  -0.516  -1.071 0.35 73 323 338 2.529 0.030 A400      
11136 UGC02423   13.303 0.186 12.530 13.415 0.002 13.414 13.993 0.005 14.030  -0.542  -1.158 0.33 74 382 396 2.598 0.027 A400      
11255 UGC02444   13.042 0.132 12.510 13.070 0.002 13.093 13.522 0.005 13.573  -0.241  -0.721 0.62 53 361 451 2.654 0.042 A400      
11306 UGC02454   13.930 0.227 12.950 14.051 0.003 14.023 14.590 0.008 14.610  -0.731  -1.318 0.22 85 359 361 2.557 0.022 A400      
74257 PGC074257  13.485 0.142 12.910 13.997 0.003 14.020 14.693 0.010 14.746  -0.768  -1.494 0.49 63 373 418 2.621 0.026 A400      
42799 PGC142799  -9.999 0.999 -9.999 13.738 0.004 13.727 14.330 0.007 14.362 -99.000 -99.000 0.32 75 309 320 2.505 0.029 A400      
35347 NGC3697    12.041 0.196 11.360 12.575 0.001 12.570 13.194 0.003 13.225  -0.868  -1.523 0.32 75 504 521 2.717 0.022 A1367     
35622 PGC035622  13.948 0.085 13.700 14.603 0.005 14.653 15.113 0.015 15.180  -0.611  -1.138 0.58 56 243 292 2.466 0.048 A1367     
35942 UGC06583   13.081 0.102 12.790 13.429 0.002 13.474 13.822 0.004 13.886  -0.342  -0.754 0.59 55 319 387 2.588 0.043 A1367     
35978 PGC035978  13.853 0.100 13.540 14.593 0.005 14.640 15.126 0.014 15.193  -0.758  -1.311 0.49 63 261 293 2.467 0.041 A1367     
36132 PGC036132  13.562 0.091 13.330 14.243 0.004 14.300 14.775 0.011 14.849  -0.628  -1.177 0.62 53 247 308 2.489 0.050 A1367     
36349 PGC036349  13.007 0.095 12.700 13.172 0.002 13.213 13.545 0.004 13.606  -0.171  -0.564 0.56 58 327 387 2.587 0.040 A1367     
36371 PGC036371  13.109 0.111 12.750 13.667 0.002 13.704 14.224 0.006 14.283  -0.612  -1.191 0.46 65 292 323 2.509 0.031 A1367     
36431 UGC06686   12.770 0.268 11.850 13.179 0.001 13.145 13.756 0.004 13.769  -0.953  -1.577 0.16 90 398 398 2.600 0.017 A1367     
36466 UGC06697   12.815 0.283 11.850 13.027 0.001 12.988 13.525 0.002 13.535  -0.796  -1.343 0.20 90 557 557 2.746 0.013 A1367     
36512 PGC036512  -9.999 0.999 -9.999 13.573 0.003 13.622 14.138 0.006 14.205 -99.000 -99.000 0.61 54 307 379 2.579 0.033 A1367     
36574 UGC06719   12.481 0.083 12.210 13.039 0.001 13.090 13.706 0.004 13.775  -0.538  -1.223 0.66 51 396 507 2.705 0.036 A1367     
36582 NGC3859    13.016 0.170 12.440 13.393 0.002 13.395 13.847 0.004 13.881  -0.613  -1.099 0.32 75 383 396 2.597 0.023 A1367     
36604 NGC3861    11.615 0.109 11.240 12.267 0.001 12.293 12.842 0.003 12.891  -0.711  -1.309 0.57 57 459 547 2.738 0.035 A1367     
36683 PGC036683  13.645 0.118 13.260 14.047 0.003 14.086 14.530 0.008 14.593  -0.484  -0.991 0.39 70 265 282 2.450 0.036 A1367     
36706 NGC3884    11.423 0.085 11.170 11.975 0.001 12.031 12.485 0.002 12.558  -0.519  -1.046 0.72 45 462 652 2.814 0.046 A1367     
36778 PGC036778  14.285 0.202 13.590 14.839 0.005 14.829 15.568 0.014 15.595  -0.897  -1.663 0.23 83 357 359 2.556 0.023 A1367     
36779 PGC036779  13.360 0.148 12.830 13.962 0.003 13.976 14.605 0.007 14.649  -0.804  -1.477 0.37 71 379 400 2.602 0.029 A1367     
36856 PGC036856  13.578 0.186 12.930 13.787 0.002 13.791 14.310 0.005 14.348  -0.519  -1.076 0.27 79 366 372 2.571 0.024 A1367     
37143 UGC06837   14.606 0.225 13.840 14.640 0.003 14.621 15.037 0.008 15.059  -0.439  -0.877 0.18 90 331 331 2.520 0.020 A1367     
37264 NGC3947    12.121 0.102 11.760 12.631 0.001 12.668 13.200 0.003 13.259  -0.566  -1.157 0.57 57 386 460 2.663 0.038 A1367     
37288 NGC3951    12.547 0.119 12.150 12.914 0.001 12.947 13.404 0.003 13.461  -0.455  -0.969 0.49 63 371 417 2.620 0.034 A1367     
37409 UGC06891   13.409 0.185 12.730 13.857 0.002 13.857 14.358 0.005 14.394  -0.785  -1.322 0.26 80 344 349 2.543 0.025 A1367     
37463 PGC037463  13.935 0.129 13.470 14.665 0.006 14.689 15.183 0.013 15.234  -0.877  -1.422 0.37 71 293 309 2.490 0.033 A1367     
42726 UGC07877   13.925 0.165 13.370 14.468 0.003 14.476 15.062 0.009 15.101  -0.764  -1.389 0.28 78 321 328 2.515 0.027 Coma      
42765 UGC07890   13.683 0.069 13.490 14.390 0.006 14.458 14.910 0.017 14.993  -0.626  -1.161 0.67 49 233 308 2.488 0.055 Coma      
43142 UGC07955   13.570 0.232 12.780 13.847 0.002 13.831 14.538 0.005 14.563  -0.709  -1.441 0.18 90 361 361 2.558 0.019 Coma      
43278 PGC043278  13.615 0.171 13.050 13.719 0.002 13.733 14.172 0.004 14.217  -0.341  -0.825 0.26 80 311 316 2.499 0.027 Coma      
43359 UGC07978   13.225 0.077 12.980 13.896 0.003 13.961 14.395 0.008 14.478  -0.639  -1.156 0.63 52 295 372 2.571 0.047 Coma      
43575 UGC08004   13.624 0.120 13.230 14.406 0.004 14.437 15.020 0.012 15.075  -0.865  -1.503 0.39 70 285 303 2.482 0.035 Coma      
43686 UGC08013   13.739 0.173 13.150 14.477 0.004 14.496 15.080 0.009 15.131  -1.004  -1.639 0.29 78 365 374 2.573 0.025 Coma      
43726 UGC08017   12.641 0.176 12.050 12.643 0.001 12.656 13.112 0.002 13.157  -0.264  -0.765 0.37 71 521 549 2.740 0.024 Coma      
43840 PGC043840  14.146 0.122 13.780 14.625 0.004 14.674 15.112 0.011 15.183  -0.552  -1.061 0.43 67 286 310 2.492 0.036 Coma      
43863 UGC08025   12.569 0.275 11.630 12.747 0.001 12.709 13.348 0.002 13.357  -0.737  -1.385 0.19 90 505 505 2.703 0.014 Coma      
44416 PGC044416  13.622 0.127 13.190 13.968 0.002 14.005 14.448 0.005 14.511  -0.473  -0.979 0.32 75 260 269 2.430 0.034 Coma      
44795 IC0842     12.886 0.113 12.510 13.465 0.002 13.507 14.037 0.004 14.102  -0.655  -1.250 0.49 63 368 414 2.617 0.034 Coma      
44921 IC4088     12.861 0.196 12.190 13.274 0.001 13.277 13.877 0.004 13.915  -0.745  -1.383 0.30 77 467 480 2.681 0.022 Coma      
45097 UGC08161   13.186 0.125 12.770 13.498 0.002 13.530 14.030 0.004 14.087  -0.418  -0.975 0.43 67 355 385 2.586 0.032 Coma      
45358 NGC4966    12.286 0.105 11.940 12.818 0.001 12.862 13.362 0.002 13.428  -0.580  -1.146 0.54 59 396 462 2.664 0.028 Coma      
45366 UGC08195   14.569 0.170 14.000 15.237 0.004 15.252 15.719 0.012 15.765  -0.910  -1.423 0.17 90 233 233 2.367 0.028 Coma      
45549 IC4202     12.767 0.289 11.770 12.944 0.001 12.905 13.534 0.002 13.545  -0.793  -1.433 0.18 90 524 524 2.719 0.013 Coma      
45580 UGC08229   12.677 0.102 12.350 13.114 0.001 13.152 13.685 0.004 13.744  -0.460  -1.052 0.53 60 342 395 2.597 0.038 Coma      
45668 UGC08244   14.204 0.106 13.860 15.099 0.006 15.143 15.622 0.017 15.688  -0.941  -1.486 0.38 71 238 252 2.402 0.038 Coma      
45742 IC4210     13.593 0.077 13.400 14.298 0.004 14.357 14.850 0.008 14.924  -0.615  -1.182 0.64 52 227 289 2.462 0.053 Coma      
45757 NGC5004A   12.883 0.133 12.480 13.203 0.001 13.241 13.653 0.003 13.716  -0.419  -0.894 0.43 67 336 365 2.562 0.033 Coma      
45905 UGC08294   13.914 0.071 13.750 14.996 0.006 15.056 15.482 0.015 15.556  -0.964  -1.464 0.66 50 195 254 2.405 0.060 Coma      
46028 UGC08317   13.443 0.113 13.090 14.130 0.002 14.165 14.678 0.006 14.735  -0.733  -1.303 0.43 67 276 300 2.476 0.037 Coma      
46427 NGC5081    12.055 0.173 11.460 12.628 0.001 12.637 13.237 0.002 13.279  -0.835  -1.477 0.38 71 530 561 2.749 0.024 Coma      
71597 UGC12631   13.203 0.191 12.480 13.422 0.001 13.436 14.074 0.004 14.125  -0.614  -1.303 0.32 75 459 475 2.676 0.023 A2634/66  
71795 UGC12678   13.396 0.256 12.460 13.699 0.002 13.683 14.322 0.005 14.353  -0.881  -1.551 0.22 85 505 507 2.705 0.016 A2634/66  
71880 UGC12701   14.423 0.190 13.670 14.342 0.003 14.350 14.850 0.009 14.897  -0.338  -0.885 0.26 80 348 353 2.548 0.025 A2634/66  
72024 UGC12721   12.931 0.141 12.380 13.370 0.003 13.394 13.909 0.005 13.963  -0.672  -1.241 0.44 66 394 430 2.633 0.031 A2634/66  
72115 PGC072115  13.082 0.124 12.640 12.750 0.001 12.801 13.106 0.002 13.183   0.181  -0.201 0.51 61 425 484 2.685 0.033 A2634/66  
72169 PGC072169  13.780 0.222 13.000 13.750 0.002 13.743 14.184 0.003 14.217  -0.401  -0.875 0.24 82 377 381 2.580 0.023 A2634/66  
72188 UGC12746   13.150 0.265 12.180 12.985 0.001 12.953 13.415 0.002 13.431  -0.431  -0.909 0.19 90 451 451 2.654 0.019 A2634/66  
72233 UGC12755   12.469 0.137 11.900 12.953 0.002 12.986 13.537 0.004 13.600  -0.744  -1.358 0.53 60 503 581 2.764 0.032 A2634/66  
72328 NGC7747    12.291 0.179 11.610 12.642 0.001 12.650 13.230 0.002 13.274  -0.698  -1.322 0.40 69 531 568 2.754 0.017 A2634/66  
72411 PGC072411  13.230 0.138 12.730 13.582 0.002 13.624 14.139 0.006 14.208  -0.552  -1.136 0.45 66 367 403 2.605 0.032 A2634/66  
72438 PGC072438  13.666 0.181 13.010 13.677 0.002 13.700 14.118 0.004 14.176  -0.348  -0.824 0.32 75 398 412 2.614 0.025 A2634/66  
72665 PGC072665  13.823 0.118 13.440 14.050 0.005 14.099 14.648 0.016 14.720  -0.317  -0.938 0.48 64 302 337 2.528 0.031 A2634/66  
72751 PGC072751  13.696 0.097 13.410 14.065 0.005 14.125 14.680 0.014 14.759  -0.373  -1.007 0.59 55 262 318 2.502 0.039 A2634/66  
72784 PGC072784  13.812 0.125 13.400 14.370 0.005 14.414 14.934 0.014 15.002  -0.672  -1.260 0.48 64 344 384 2.585 0.027 A2634/66  
72968 PGC072968  14.297 0.177 13.690 14.950 0.008 14.968 15.359 0.017 15.410  -0.936  -1.378 0.27 79 321 327 2.514 0.027 A2634/66  
85512 PGC085512  15.228 0.121 14.930 15.835 0.015 15.894 16.383 0.036 16.461  -0.622  -1.189 0.55 58 234 275 2.439 0.047 A2634/66  
85551 PGC085551  14.475 0.146 14.020 14.561 0.006 14.606 14.983 0.010 15.054  -0.244  -0.692 0.47 64 338 375 2.574 0.035 A2634/66  
91814 PGC091814  14.487 0.174 13.810 14.921 0.006 14.926 15.503 0.013 15.543  -0.774  -1.391 0.20 90 239 239 2.378 0.035 A2634/66  
69662 PGC169662  14.454 0.202 13.780 14.826 0.007 14.839 15.376 0.015 15.424  -0.717  -1.302 0.26 80 346 351 2.545 0.025 A2634/66  
09186 PGC1809186 14.412 0.157 13.900 15.005 0.006 15.046 15.557 0.018 15.626  -0.804  -1.384 0.36 72 281 295 2.470 0.034 A2634/66  
10526 PGC1810526 14.321 0.220 13.570 14.403 0.004 14.406 14.940 0.008 14.982  -0.494  -1.070 0.25 81 390 395 2.596 0.023 A2634/66  
 1014 NGC0055     7.216 0.220  6.880  8.094 0.001  8.085  8.621 0.001  8.634  -0.863  -1.412 0.21 86 166 166 2.221 0.041 ZeroPt    
 2758 NGC0247     8.113 0.220  7.790  9.116 0.001  9.109  9.834 0.001  9.849  -0.977  -1.717 0.31 76 190 196 2.292 0.042 ZeroPt    
 2789 NGC0253     5.767 0.290  5.070  6.134 0.001  6.080  6.588 0.001  6.571  -0.668  -1.159 0.25 81 410 415 2.618 0.022 ZeroPt    
 3238 NGC0300     7.387 0.180  7.280  8.293 0.001  8.315  8.898 0.001  8.931  -0.693  -1.309 0.71 46 140 195 2.290 0.076 ZeroPt    
 5818 NGC0598     4.946 0.190  4.740  5.623 0.001  5.630  6.189 0.001  6.212  -0.548  -1.130 0.60 55 177 217 2.336 0.058 ZeroPt    
 9332 NGC0925     9.244 0.190  8.960 10.167 0.001 10.171 10.750 0.001 10.772  -0.869  -1.470 0.57 57 194 231 2.364 0.054 ZeroPt    
13179 NGC1365     8.377 0.210  8.090  8.705 0.001  8.715  9.053 0.001  9.082  -0.283  -0.650 0.61 54 371 459 2.662 0.041 ZeroPt    
13602 NGC1425     9.883 0.230  9.500 10.617 0.001 10.613 11.197 0.001 11.217  -0.771  -1.375 0.46 65 354 391 2.592 0.033 ZeroPt    
17819 NGC2090     9.713 0.220  9.330 10.360 0.001 10.352 10.978 0.001 10.994  -0.680  -1.322 0.43 67 277 301 2.478 0.037 ZeroPt    
21396 NGC2403     7.385 0.200  7.110  8.327 0.001  8.327  8.816 0.001  8.835  -0.875  -1.383 0.53 60 226 261 2.417 0.047 ZeroPt    
23110 NGC2541    11.029 0.200 10.760 11.831 0.001 11.836 12.491 0.003 12.514  -0.734  -1.412 0.49 63 188 211 2.325 0.050 ZeroPt    
26512 NGC2841     8.051 0.260  7.530  8.596 0.001  8.568  9.230 0.001  9.232  -0.696  -1.360 0.45 66 592 650 2.813 0.026 ZeroPt    
28120 NGC2976     9.193 0.180  8.980  9.821 0.001  9.829 10.359 0.001 10.383  -0.507  -1.061 0.53 60 129 149 2.173 0.067 ZeroPt    
28630 NGC3031     5.647 0.230  5.200  6.266 0.001  6.244  6.904 0.001  6.908  -0.702  -1.366 0.54 59 417 485 2.686 0.035 ZeroPt    
29128 NGC3109     9.370 0.180  9.150 10.395 0.001 10.405 11.060 0.001 11.086  -0.913  -1.594 0.20 90 110 110 2.041 0.057 ZeroPt    
30197 NGC3198     9.563 0.230  9.170 10.277 0.001 10.265 10.829 0.001 10.841  -0.753  -1.329 0.39 70 296 315 2.498 0.034 ZeroPt    
30819 IC2574     10.252 0.180 10.120 11.085 0.001 11.103 11.740 0.002 11.770  -0.641  -1.308 0.40 69 106 113 2.054 0.070 ZeroPt    
31671 NGC3319    10.755 0.200 10.550 11.685 0.001 11.698 12.288 0.003 12.317  -0.806  -1.425 0.54 59 195 227 2.356 0.052 ZeroPt    
32007 NGC3351     8.529 0.190  8.330  9.147 0.001  9.162  9.778 0.001  9.808  -0.490  -1.136 0.70 47 262 359 2.556 0.055 ZeroPt    
32192 NGC3368     8.135 0.200  7.880  8.670 0.001  8.678  9.247 0.001  9.273  -0.456  -1.051 0.64 52 328 418 2.621 0.042 ZeroPt    
34554 NGC3621     8.430 0.220  8.010  8.982 0.001  8.969  9.473 0.001  9.485  -0.617  -1.133 0.45 66 266 292 2.465 0.039 ZeroPt    
34695 NGC3627     7.731 0.220  7.390  8.207 0.001  8.203  8.731 0.001  8.749  -0.471  -1.017 0.53 60 333 385 2.585 0.038 ZeroPt    
39422 NGC4244     9.347 0.240  8.920 10.149 0.001 10.129 10.757 0.001 10.763  -0.867  -1.501 0.20 90 192 192 2.283 0.034 ZeroPt    
39600 NGC4258     7.326 0.250  6.840  7.894 0.001  7.869  8.491 0.001  8.494  -0.687  -1.312 0.40 69 415 444 2.647 0.028 ZeroPt    
40596 NGC4395     9.165 0.200  9.080 10.191 0.001 10.217 10.908 0.001 10.944  -0.795  -1.522 0.73 44 112 161 2.206 0.071 ZeroPt    
40692 NGC4414     9.022 0.210  8.730  9.355 0.001  9.357  9.862 0.001  9.884  -0.285  -0.812 0.60 55 378 463 2.666 0.040 ZeroPt    
41812 NGC4535     9.128 0.190  8.950  9.639 0.001  9.666 10.172 0.001 10.213  -0.374  -0.921 0.72 45 265 374 2.573 0.056 ZeroPt    
41823 NGC4536     9.469 0.240  9.030  9.854 0.001  9.845 10.338 0.001 10.355  -0.473  -0.983 0.38 71 322 341 2.533 0.031 ZeroPt    
42408 NGC4605     9.390 0.200  9.190 10.116 0.001 10.125 10.658 0.001 10.683  -0.593  -1.151 0.41 69 154 165 2.219 0.053 ZeroPt    
42510 NGC4603    10.237 0.210  9.760 10.573 0.001 10.570 11.134 0.001 11.157  -0.468  -1.055 0.64 52 353 450 2.653 0.044 ZeroPt    
42741 NGC4639    10.432 0.200 10.180 11.210 0.001 11.220 11.791 0.001 11.818  -0.698  -1.296 0.60 55 274 336 2.526 0.046 ZeroPt    
43451 NGC4725     8.161 0.220  7.840  8.771 0.001  8.773  9.428 0.001  9.451  -0.591  -1.269 0.56 58 397 470 2.672 0.037 ZeroPt    
45279 NGC4945     7.246 0.300  6.300  6.762 0.001  6.683  7.194 0.001  7.162  -0.041  -0.520 0.21 86 358 359 2.555 0.021 ZeroPt    
47368 NGC5204    -9.999 0.999 -9.999 11.798 0.001 11.821 12.269 0.002 12.303 -99.000 -99.000 0.50 62 110 124 2.095 0.052 ZeroPt    
60921 NGC6503     9.063 0.200  8.670  9.699 0.001  9.683 10.276 0.001 10.284  -0.671  -1.272 0.32 75 223 231 2.363 0.050 ZeroPt    
69327 NGC7331     8.125 0.250  7.520  8.379 0.001  8.344  8.929 0.001  8.926  -0.482  -1.064 0.44 66 501 547 2.738 0.028 ZeroPt    
73049 NGC7793     8.403 0.190  8.250  9.203 0.001  9.219  9.876 0.001  9.906  -0.627  -1.314 0.62 53 162 202 2.306 0.063 ZeroPt    

